Transmutation of $^{16}$O and $^{20}$Ne at the Large Hadron Collider

In July 2025 the Large Hadron Collider (LHC) will collide $^{16}$O$^{16}$O and $^{20}$Ne$^{20}$Ne isotopes in a quest to understand the physics of ultrarelativistic light ion collisions. One particular feature is that there are many smaller isotopes with the exact same charge over mass ratio that potentially can be produced and contaminate the beam composition. Using the Trajectum framework together with the GEMINI code we provide an estimate of the production cross-section and its consequences. A potential benefit could be the interesting measurement of the multiplicity and mean transverse momentum of $^{16}$O$^{4}$He collisions.

==> deltameanptvsnch.dat <==
2.7825928391913557	0.5959197515585934	1.7047362790698628
2.719939170120367	0.7966619938593045	1.8170854118995106
2.7606512745401712	0.9938386114841657	1.9659817393304913
2.8986728110501625	1.1897602780152061	2.156894196243875
3.127537984014106	1.3865461120710076	2.391972594031011
3.440315628507662	1.5860528032873855	2.671149040242793
3.828789982451508	1.7894022488700312	2.992573903524254
4.2862669236084505	1.9985403895383946	3.3541860255766887
4.805794230428928	2.214914260059375	3.754766044282487
5.379619537747682	2.440432789827418	4.189892410268681
5.999704232152903	2.6768613579789546	4.654831785094404
6.659216451523897	2.9262490649403228	5.146486720352672
7.352458085793212	3.1910432365089836	5.662892268605391
8.073848715465015	3.4844286626201093	6.206200658955718
8.813235277746024	3.804621430834265	6.7693902014819285
9.558790279941443	4.136429908141337	7.33712375517126
10.301810496163633	4.476595948330941	7.900791980166688
11.033419271788357	4.821085445451345	8.454264235665532
11.719948049229378	5.157847000398008	8.974303694699648
12.357763743182204	5.484607110438744	9.4579718688389
12.975322381112097	5.809114585516473	9.92622807287824
13.575954047911232	6.131828555481222	10.379668940551978
14.161998939729138	6.4531050753449115	10.817379586772757
14.731452207580986	6.774586043223785	11.2415389657885
15.29231208713966	7.096048166179703	11.660371552289938
15.855407338229544	7.415437621520304	12.074302064473352
16.423676221534844	7.732365238121153	12.479079546833805
17.00528091354625	8.046083260836557	12.881301205489248
17.630689017987365	8.349307594387234	13.294078692049794
18.298328818739606	8.64262305135821	13.714651854031313
18.97833661696213	8.934695399987703	14.13171104552713
19.66792902473502	9.22852222824677	14.546561264696557
20.365776119848356	9.526592354894504	14.964157979805549
21.058789198184048	9.8377697631844	15.377517896859816
21.740676890385615	10.165689720377458	15.775282206753616
22.417188690459277	10.503034260052058	16.166598860196558
23.090115133072132	10.84726870188013	16.56452268156783
23.75394655871976	11.199862826495544	16.960028058061628
24.391680442893527	11.559103098301549	17.339352704796916
25.006549186174954	11.926473593844356	17.706446652515638
25.613993455744332	12.307296267884848	18.06994669528472
26.209552709051454	12.701041994276462	18.43143544311088
26.784871315729376	13.107351545438295	18.789380423784642
27.35290409435498	13.53264803809573	19.157088670883617
27.91709879218862	13.975596183374517	19.543310960998816
28.4640802107341	14.43149409344857	19.93536402079843
28.990954776604294	14.901680758839353	20.327367821209474
29.487438145687438	15.382689803757676	20.719538632735237
29.95494481319416	15.868955293646291	21.11251582516871
30.37948740684293	16.3584848120103	21.503977376801096
30.727796031751353	16.850450725908296	21.891751908407198
30.997822145657604	17.34938691743837	22.27222788336003
31.17869261734796	17.861514443268444	22.636664446685216
31.255576752765357	18.378816936941877	22.99191493746855
31.266913153293885	18.897370094331343	23.36170091931411
31.20959643936383	19.424495752741965	23.741778304574467
31.050000367975006	19.962922124428516	24.121287965917393
30.810038832359776	20.515007672688434	24.51027879528911
30.510172738725807	21.09099604766873	24.919398047688055
30.123916903333715	21.68499353589659	25.346065893191884
29.622240451053994	22.281558809046366	25.781631556714867
29.03237151944793	22.886885755150075	26.22821818966603
28.37517257656652	23.506402043455665	26.688070590951018
27.66420966116212	24.14978341117413	27.173224146427977
26.883092671103782	24.82037172892848	27.678319782523218
26.02437866457008	25.48894751285602	28.18722737970114
25.12542151801267	26.130328640360357	28.694837560998444
24.172283444968468	26.74961267539111	29.19010710818415
23.123590336905806	27.325749719060877	29.63777228177966
22.011915414904436	27.856081405580603	30.041048124748283
20.880765270442026	28.37280665753772	30.435124373611178
19.73768466490089	28.88090208959815	30.825043576883758
18.591113115644543	29.386502409568195	31.21655768452736
17.46040891553191	29.9231714443553	31.644762511214953
16.346077198700513	30.486667740523888	32.10521855160553
15.221602700932312	31.026377014372386	32.54717009243857
14.048860405016072	31.5109545586828	32.938804751908805
12.907496759996139	31.952752906182823	33.29310519282125
11.862912403866833	32.33373040589793	33.59318911260489
10.897958501516204	32.641659090014045	33.82781625283715
10.038733232739517	32.91531008667026	34.03923691703425
9.230132008289704	33.16618732465415	34.231131725729334
8.385484480701976	33.40917038765867	34.405824262494946
7.573374345009043	33.671371600343505	34.59959638016574
6.835274825095383	33.93957055323516	34.80627375875356
6.17642858400369	34.19311830400107	35.00491171623432
5.6241427660757015	34.43463708009142	35.20177673518954
5.115487350894177	34.64558497208725	35.371249162155614
4.580365960012545	34.82167204355202	35.4984127814354
4.07755771178997	34.9462364160178	35.57565147395525
3.6551505636465143	34.977680686215095	35.57096137841664
3.274624191576425	34.943649013665755	35.50376988074488
2.8924912328154306	34.88105638863237	35.40131689775683
2.5408024222919323	34.755578663648315	35.23583586842926
2.2552096891996776	34.58224217746309	35.029588389520974
2.0099233715734632	34.362956822743925	34.78144855539933
1.7796680588916258	34.05085354332138	34.441258345341396
1.5715501854191016	33.68078334397162	34.04440911085715
1.3894424706618613	33.325253664080904	33.663294104660956
1.2258279699460806	32.94124215184402	33.25482358171272
1.0677285674269843	32.45395490819236	32.74226534708868
0.9262702990466831	31.889117398848256	32.15362003397326
0.8123386797136423	31.248743044749894	31.494422509718124
0.7162943037299918	30.58119903545564	30.81048049836088
0.6288079379289657	29.99127591908668	30.202986402522725
0.5522498677660304	29.37085929429284	29.566181259976897
0.4884919888600292	28.55602048920702	28.73862989817788
0.431310317376532	27.661399908655238	27.831809508182204
0.37296901501815416	26.86038883824593	27.014811143983188
0.3192128980893383	26.020318971069045	26.158535857469968
0.27442393894649975	24.95069807972472	25.075806677795853
0.2364651375468263	23.856436222948084	23.96976318305244
0.20327510582129893	23.006636646544344	23.107910103846052
0.17606125678493179	22.188815444729727	22.279830170739757
0.15679768705967323	21.165418022205728	21.25006798900342
0.1405595195954623	20.09951628144091	20.17873440116924
0.121990722818488	19.133904831271977	19.205311083870246
0.10383637782318544	18.201737508402594	18.26469339013115
0.08585548151496258	17.258480636858753	17.31230134268591
0.07120641852009779	16.320763028277785	16.366822103107136
0.06652224150249797	15.395577175849162	15.439919903349363
0.06359393446164763	14.500285806456347	14.543903325288987
0.05345104614251639	13.66620363818527	13.703842283234513
0.043045344069070346	12.857701422753887	12.888815024223565
0.036876212014869125	12.001239887536986	12.028641268241325
0.03204031327019852	11.159815429103826	11.18425813950008
0.02753425570456436	10.418572106953405	10.440059651405708
0.023345836868249314	9.73992627745346	9.758516035716202
0.018426033598917257	9.109877991570258	9.124814036674312
0.014605638252618292	8.483711402890837	8.495750479000975
0.014727270851166985	7.74946901952156	7.761836295002267
0.015419864592192134	7.043100400063951	7.056274900030912
0.013144585317759194	6.547324158805989	6.558688413290215
0.01000549972740572	6.111936633861337	6.120670529692118
0.007174469640491843	5.581409532074644	5.587742494921222
0.005041345846112932	5.076740316671713	5.0812376001700965
0.0044038957899283915	4.698009892473376	4.7019693395513595
0.004374019322184175	4.357903451644329	4.36186461884136
0.004498420904441858	3.9970749514733894	4.001184952902137
0.004652412601946487	3.6409025095126557	3.6451939493509222
0.004249239092146695	3.2681466357196154	3.272104504927542
0.0035985380898440056	2.936582562865331	2.9399628993678206
0.002882832880302111	2.7363392981177848	2.739061725810621
0.002370597854794987	2.5664792903665745	2.5687315839898472
0.0021749013495719893	2.3248532354971374	2.3269349384843485
0.0019478196690014826	2.091934168526377	2.0938088122313125
0.0016292084994429246	1.9246661528147246	1.9262388396632524
0.0011704611935225984	1.7753210324977786	1.776452069637613
0.0003004400361827919	1.6088384431932612	1.6091242305028564
-0.00032745198319528157	1.4457859584542376	1.445459715413322
-0.0004444720873575392	1.2948778768122615	1.2944382880140104
